The chemical abundance pattern of the extremely metal-poor thin disk star 2MASS J1808-5104 and its origins

We present a high-resolution ($R\sim35,000$), high signal-to-noise ($S/N=350$) Magellan/MIKE spectrum of the bright extremely metal-poor star 2MASS~J1808$-$5104. We find [Fe/H] = $-$4.01 (spectroscopic LTE stellar parameters), [Fe/H] = $-$3.8 (photometric stellar parameters), [Fe/H] = $-$3.7 (spectroscopic NLTE stellar parameters). We measured a carbon-to-iron ratio of $\mbox{[C/Fe]}= 0.38$ from the CH G-band. J1808$-$5104 is thus not carbon-enhanced, contrary to many other stars with similarly low iron abundances. We also determine, for the first time, a barium abundance ($\mbox{[Ba/Fe]} =-0.78$), and obtain a significantly reduced upper limit for the nitrogen abundance ([N/Fe]$ < - 0.2$). J1808$-$5104 has low ratio of $\mbox{[Sr/Ba]}=-0.17$, which is consistent with that of stars in ultra-faint dwarf galaxies. We also fit the abundance pattern of J1808$-$5104 with nucleosynthesis yields from a grid of Population\,III supernova models. There is a good fit to the abundance pattern which suggests J1808$-$5104 originated from gas enriched by a single massive supernova with a high explosion energy of E $=10\times10^{51}$\,erg and a progenitor stellar mass of M$=29.5$\,M$_{\odot}$. Interestingly, J1808$-$5104 is a member of the Galactic thin disk, as confirmed by our detailed kinematic analysis and calculated stellar actions and velocities. Finally, we also established the orbital history of J1808$-$5104 using our time-dependent Galactic potential the \texttt{ORIENT}. J1808$-$5104 appears to have a stable quasi-circular orbit and been largely confined to the thin disk. This unique orbital history, the star's very old age ($\sim13.5$\,Gyr), and the low [C/Fe] and [Sr/Ba] ratios suggest that J1808$-$5104 may have formed at the earliest epoch of the hierarchical assembly of the Milky Way, and it is most likely associated with the primordial thin disk.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
